Atmospheric Mass Loss from High Velocity Giant Impacts

Using moving mesh hydrodynamic simulations, we determine the shock propagation and resulting ground velocities for a planet hit by a high velocity impactor. We use our results to determine the atmospheric mass loss caused by the resulting ground motion due to the impact shock wave. We find that there are two distinct shock propagation regimes: In the limit in which the impactor is significantly smaller than the target ($R_i<< R_t$), the solutions are self-similar and the shock velocity at a fixed point on the target scale as $m_i^{2/3}$, where $m_i$ is the mass of the impactor. In addition, the ground velocities follow a universal profile given by $v_g/v_i=(14.2x^2-25.3x+11.3)/(x^2-2.5x+1.9) +2\ln{R_i/R_t}$, where $x=\sin\left(\theta/2\right)$, $\theta$ is the latitude on the target measured from the impact site, and $v_g$ and $v_i$ are the ground velocity and impact velocity, respectively. In contrast, in the limit in which the impactor is comparable to the size of the target ($R_i \sim R_t$), we find that shock velocities decline with the mass of the impactor significantly more weakly than $m_i^{2/3}$. We use the resulting surface velocity profiles to calculate the atmospheric mass loss for a large range of impactor masses and impact velocities and apply them to the Kepler-36 system and the Moon forming impact. Finally, we present and generalise our results in terms of the $v_g/v_i$ and the impactor to target size ratio ($R_i/R_t$) such that they can easily be applied to other collision scenarios.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
